Low-Cost On-device Partial Domain Adaptation (LoCO-PDA): Enabling efficient CNN retraining on edge devices

With the increased deployment of Convolutional Neural Networks (CNNs) on edge devices, the uncertainty of the observed data distribution upon deployment has led researchers to to utilise large and extensive datasets such as ILSVRC'12 to train CNNs. Consequently, it is likely that the observed data distribution upon deployment is a subset of the training data distribution. In such cases, not adapting a network to the observed data distribution can cause performance degradation due to negative transfer and alleviating this is the focus of Partial Domain Adaptation (PDA). Current works targeting PDA do not focus on performing the domain adaptation on an edge device, adapting to a changing target distribution or reducing the cost of deploying the adapted network. This work proposes a novel PDA methodology that targets all of these directions and opens avenues for on-device PDA. LoCO-PDA adapts a deployed network to the observed data distribution by enabling it to be retrained on an edge device. Across subsets of the ILSVRC12 dataset, LoCO-PDA improves classification accuracy by 3.04pp on average while achieving up to 15.1x reduction in retraining memory consumption and 2.07x improvement in inference latency on the NVIDIA Jetson TX2. The work is open-sourced at \emph{link removed for anonymity}.

==> figs_tex/evaluation/motorway.csv <==
num_images,mb_used,top1
50,10.0352,67.87195121951218
100,20.0704,68.29268292682927
300,60.2112,69.76829268292684
1000,200.704,72.72256097560975
3000,602.112,74.66463414634146
8000,1605.632,75.35365853658536
12000,2408.448,75.7408536585366
15000,3010.56,75.57012195121952
19000,3813.3759999999993,75.71951219512195


==> figs_tex/evaluation/off_road.csv <==
num_images,mb_used,top1
50,10.0352,76.28963414634146
100,20.0704,76.69817073170731
300,60.2112,78.18292682926828
1000,200.704,82.71341463414635
3000,602.112,86.40243902439025
8000,1605.632,87.83231707317073
12000,2408.448,87.70426829268293
15000,3010.56,87.875
19000,3813.376,87.6798780487805


==> figs_tex/introduction/pda_comparison.csv <==
method,acc,memory,latency
PADA,92.69,7728,5.630
IWAN,94.69,7524,4.960
ETN,96.73,7463,147.600
LoCO-PDA,93.40,2036,2.152


==> figs_tex/introduction/pda_comparison_per_iter.csv <==
method,acc,memory,latency
PADA,92.69,8754,304
IWAN,94.69,7524,1899
ETN,96.73,7464,531
LoCO-PDA,93.40,1950,138

